Emergent Non-Invertible Symmetries Bridging UV and IR Phases -- The Adjoint QCD Example

In this letter, we demonstrate how an emergent non-invertible symmetry along a renormalization group (RG) flow reveals connections between microscopic and macroscopic physics. We illustrate this using (3+1)-dimensional Adjoint QCD with two flavors of Weyl fermions as an example. For the $\mathrm{SU}(2)$ case, C\'ordova and Dumitrescu proposed a non-supersymmetric deformation of the $\mathcal{N}=2$ SYM theory leading to dynamical abelianization, followed by monopole condensation, and resulting in a confining infrared (IR) phase characterized by disjoint copies of the $\mathbb{CP}^1$ sigma model. In this scenario, we point out that the abelianized phase has an emergent non-invertible symmetry, which is matched with the non-invertible symmetry of the IR $\mathbb{CP}^1$ phase, associated to the Hopf solitons. This result illustrate how an emergent non-invertible symmetry can be used to provide a bridge connecting the IR solitons and their properties with the ones of microscopic degrees of freedom in gauge theories with one-form symmetries. Moreover, based on this insight we generalize these results to other gauge theories with any number of colors, and propose a candidate for the UV baryon operator in all these cases.

==> adjQCDRG.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{351.27038911bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3603441)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{adjQCDRG.pdf}}%
    \put(0.39252811,0.34062772){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathcal{N}=2$ SYM\end{tabular}}}}%
    \put(0.39438596,0.00515428){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(\mathbb{CP}^1)^{\sqcup 2}$\end{tabular}}}}%
    \put(0.11809813,0.17955275){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Adj. QCD\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{adjQCDRG.pdf}}%
    \put(0.65183122,0.27302735){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Abelian gauge theory\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{adjQCDRG.pdf}}%
    \put(0.67124228,0.18761023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Coulomb Branch\end{tabular}}}}%
    \put(0.34009945,0.222618){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(1a)\end{tabular}}}}%
    \put(0.28551356,0.13312263){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(1b)\end{tabular}}}}%
    \put(0.11279648,0.10351984){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(2)\end{tabular}}}}%
    \put(0.17136747,0.23476789){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$M_\text{soft}\to \infty$\end{tabular}}}}%
    \put(0.83338635,0.14713501){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} $\supset (\text{SQED})^{\sqcup 2}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

